Sparse Autoencoders Find Highly Interpretable Features in Language Models

One of the roadblocks to a better understanding of neural networks' internals is \textit{polysemanticity}, where neurons appear to activate in multiple, semantically distinct contexts. Polysemanticity prevents us from identifying concise, human-understandable explanations for what neural networks are doing internally. One hypothesised cause of polysemanticity is \textit{superposition}, where neural networks represent more features than they have neurons by assigning features to an overcomplete set of directions in activation space, rather than to individual neurons. Here, we attempt to identify those directions, using sparse autoencoders to reconstruct the internal activations of a language model. These autoencoders learn sets of sparsely activating features that are more interpretable and monosemantic than directions identified by alternative approaches, where interpretability is measured by automated methods. Moreover, we show that with our learned set of features, we can pinpoint the features that are causally responsible for counterfactual behaviour on the indirect object identification task \citep{wang2022interpretability} to a finer degree than previous decompositions. This work indicates that it is possible to resolve superposition in language models using a scalable, unsupervised method. Our method may serve as a foundation for future mechanistic interpretability work, which we hope will enable greater model transparency and steerability.

==> reviewer_feedback/adam_jermyn.txt <==
 %auto-ignore
So I’m still looking through it but just wanted to reply and say that this is an exciting paper and folks on the team are excited to see ya’ll pursuing this! Thanks for sharing it!

I also wanted to give a bit of context on where we’re at.
We’re also currently preparing a paper on dictionary learning. I can’t share the draft, but I can say that it has some overlap with what you’re doing, which is cool to see (means we’re not tricking ourselves into thinking some of the things we’re seeing are real!). In particular, a few things we’ve found that match what you’ve found:

Single-token features that seem context-specific.

Features with sensible logit effects/ablation effects.

Automated feature labelling working decently on features.

Anyway, just wanted to share that :) . I’ll get back to you with any feedback that comes up!

==> reviewer_feedback/wes.txt <==
 %auto-ignore
Great work! Below is what I had time to do prior to my flight:

Abstract
"monosemantic feature" I don't think this type checks. In my mind, monosemantic means "corresponds to exactly one feature" so it is vacuous to call a feature monosemantic. I notice this comes up a few times through the paper as well (especially section 6)

Intro
"one hypothesis is that the residual stream is linear with superposition" is an awkward sentence.
I think you might want to more explicitly mention JL lemma or some intuition for why it is possible to represent many more features than dimensions.
The last paragraph has some typos. Also I think you should sharpen the contributions and/or key takeaways.

Results
For plots like figure 4, I really like seaborn boxenplots. They are like richer boxplots that gives you a sense for the whole distribution. Here you could do x='layer' and hue='coding_ratio'. (ditto for plots 3 and 5)

Beginning of 3.4 "combines top activating fra" typo?

3.5 "In some cases, there are so many dead features that the set of living features does not form an overcomplete basis." Huh, this sounds pretty surprising. Does this even happen when you ramp down the sparsity parameter? If you plan on submitting this I think reviewers will want to know why.

Nit: Was figure 7 too squished when side by side?

Figure 12 is cool!

Figures 23/24 are really squished?

==> reviewer_feedback/william_saunders.txt <==
 %auto-ignore

Thanks for sharing, excited to see this written up! Like including the monosemantic features very cool to see, though wish it was possible to do analysis a bit more systematically.

Re Table 2: Might be worth looking at auto-interp correlation with "one-sided kurtosis", using only kurtosis contribution from values above the mean. (intuition is that the bias on the feature is selecting only for higher values after the relu, so doesn't really matter if the low values are heavy tailed or not)

Some ideas on metrics (not quite fully formed):
I've been thinking more about how to evaluate attempts at solving superposition.
One metric that might be useful is "if I look at the top k most active components, how much of the activation norm do I understand?"
Process for neuron-activation is:
Fix layer N and k
take all neurons in layer N, calculate their    activation a_i
take the norm of each neuron's activation n_i
x = sum(n_0 ... n_i)
y = sum(n_0 ... n_k)
return x/y

Should also work the same for sparse directions. (though you might want to add the magnitude of the reconstruction error to x for a fair comparison, treating it as an unexplained neuron).

For neurons, it's likely better to measure the magnitude of the neuron's write to the residual stream using same method, not quite sure how to translate to sparse features.

Intuition is "suppose we want to understand what is happening at this token and layer. If I look at the top k components, how much of the activation do I understand?" Hope is that sparsity means fewer components are highly active overall. And if you solve things well, a reasonable value of k should get you to like 80% of the write magnitude or something similar.

In principle it should be possible to extend to some method that weights terms in y by feature explainability, would also get you points for being more explainable, but not sure what it means.

-William
